Higher-order iterative decoupling for poroelasticity

For the iterative decoupling of elliptic-parabolic problems such as poroelasticity, we introduce time discretization schemes up to order $5$ based on the backward differentiation formulae. Its analysis combines techniques known from fixed-point iterations with the convergence analysis of the temporal discretization. As main result, we show that the convergence depends on the interplay between the time step size and the parameters for the contraction of the iterative scheme. Moreover, this connection is quantified explicitly, which allows for balancing the single error components. Several numerical experiments illustrate and validate the theoretical results, including a three-dimensional example from biomechanics.

==> brain_p1_L2.dat <==
tau	h	NetworkEPfBDF2	ORDER1	ORDER2	ORDER3
0.0625	0.0625	0.07288637646141699	0.0625	0.000390625	2.44140625e-06
0.03125	0.0625	0.010354839786538539	0.03125	9.765625e-05	3.0517578125e-07
0.015625	0.0625	0.002671892071017692	0.015625	2.44140625e-05	3.814697265625e-08
0.0078125	0.0625	0.0006633234751702331	0.0078125	6.103515625e-06	4.76837158203125e-09
0.00390625	0.0625	0.00013545573896989118	0.00390625	1.52587890625e-06	5.960464477539063e-10


==> brain_p2_L2.dat <==
tau	h	NetworkEPfBDF2	ORDER1	ORDER2	ORDER3
0.0625	0.0625	0.39454754334150866	0.0625	0.000390625	2.44140625e-06
0.03125	0.0625	0.09532235852099064	0.03125	9.765625e-05	3.0517578125e-07
0.015625	0.0625	0.023219521851253404	0.015625	2.44140625e-05	3.814697265625e-08
0.0078125	0.0625	0.005492614622854815	0.0078125	6.103515625e-06	4.76837158203125e-09
0.00390625	0.0625	0.0010952441371234497	0.00390625	1.52587890625e-06	5.960464477539063e-10


==> brain_p3_L2.dat <==
tau	h	NetworkEPfBDF2	ORDER1	ORDER2	ORDER3
0.0625	0.0625	0.41476893290623035	0.0625	0.000390625	2.44140625e-06
0.03125	0.0625	0.1047518172798526	0.03125	9.765625e-05	3.0517578125e-07
0.015625	0.0625	0.026065700367131687	0.015625	2.44140625e-05	3.814697265625e-08
0.0078125	0.0625	0.006228448038765557	0.0078125	6.103515625e-06	4.76837158203125e-09
0.00390625	0.0625	0.00124783659203279	0.00390625	1.52587890625e-06	5.960464477539063e-10


==> brain_u_H1.dat <==
tau	h	NetworkEPfBDF2	ORDER1	ORDER2	ORDER3	ORDER4	ORDER5
0.0625	0.0625	0.0917258608068222	0.625	0.1953125	0.244140625	3.0517578125e-09	9.5367431640625e-11
0.03125	0.0625	0.0233640581420106	0.3125	0.048828125	0.030517578125	1.9073486328125e-10	2.9802322387695318e-12
0.015625	0.0625	0.0058532117975052	0.15625	0.01220703125	0.003814697265625	1.1920928955078126e-11	9.313225746154791e-14
0.0078125	0.0625	0.0014031372500767	0.078125	0.0030517578125	0.0004768371582031	7.450580596923828e-13	2.9103830456733705e-15
0.00390625	0.0625	0.0002815307143277	0.0390625	0.000762939453125	5.960464477539063e-05	4.6566128730773934e-14	9.094947017729284e-17


==> conv_p_L2.dat <==
tau	h	EPiBDF1	EPiBDF2	EPiBDF3	EPiBDF4	EPiBDF5	EPfBDF1	EPfBDF2	EPfBDF3	EPfBDF4	EPfBDF5	ORDER1	ORDER2	ORDER3	ORDER4	ORDER5
0.625	0.015625	0.1011491255603119	0.0080539014716143	0.0007108719225895	6.610448267837562e-05	6.51925637726568e-06	0.1011057032461544	0.0080539417040142	0.0007108771710813	6.610451197767249e-05	6.519260059029164e-06	0.0625	0.00390625	0.000244140625	1.52587890625e-05	9.5367431640625e-07
0.3125	0.015625	0.051908169060711	0.0021179695941255	9.60550392554402e-05	4.644537520697132e-06	2.3430614235994185e-07	0.0519193860599802	0.0021180358324154	9.605536166150465e-05	4.644552521779734e-06	2.3430600291018679e-07	0.03125	0.0009765625	3.0517578125e-05	9.5367431640625e-07	2.9802322387695312e-08
0.15625	0.015625	0.0263035554923882	0.0005425252136406	1.2502123585001888e-05	3.07381152020344e-07	7.87668970510632e-09	0.0263207625028598	0.0005425071331164	1.2502041257333246e-05	3.0738926341839905e-07	7.875886562473991e-09	0.015625	0.000244140625	3.814697265625e-06	5.960464477539063e-08	9.313225746154785e-10
0.078125	0.015625	0.0132412667756742	0.000137254733094	1.5948001328610804e-06	1.976383776649068e-08	2.5860592980435753e-10	0.0132378620452228	0.000137258667775	1.5947703587241566e-06	1.976997587149017e-08	2.5677389943093126e-10	0.0078125	6.103515625e-05	4.76837158203125e-07	3.725290298461914e-09	2.9103830456733704e-11
0.0390625	0.015625	0.0066432781446292	3.451645817694296e-05	2.0138152322488438e-07	1.2497922314956791e-09	2.8427156168972267e-11	0.0066393970095049	3.4517862887336374e-05	2.0138620390201727e-07	1.2458380932464522e-09	1.2254512932644494e-11	0.00390625	1.52587890625e-05	5.960464477539063e-08	2.3283064365386963e-10	9.094947017729282e-13


==> conv_u_H1.dat <==
tau	h	EPiBDF1	EPiBDF2	EPiBDF3	EPiBDF4	EPiBDF5	EPfBDF1	EPfBDF2	EPfBDF3	EPfBDF4	EPfBDF5	ORDER1	ORDER2	ORDER3	ORDER4	ORDER5
0.625	0.015625	0.0718198932326112	0.0057370007315743	0.0005069512069139	4.6992260762436126e-05	4.596829895266908e-06	0.0717373460683062	0.0057365973388237	0.0005069609594865	4.699235159241911e-05	4.596790579532225e-06	0.0625	0.00390625	0.000244140625	1.52587890625e-05	9.5367431640625e-07
0.3125	0.015625	0.0369041067579786	0.0015077270436916	6.837917477262963e-05	3.305886245134094e-06	1.6687380014304838e-07	0.0369263754812541	0.0015078659526444	6.837977613263261e-05	3.305944597577887e-06	1.6681884932449405e-07	0.03125	0.0009765625	3.0517578125e-05	9.5367431640625e-07	2.9802322387695312e-08
0.15625	0.015625	0.0187039222335897	0.0003860371742512	8.895630405058645e-06	2.1861202236782138e-07	5.683638944401611e-09	0.0187381814499261	0.0003860014347137	8.895413628304764e-06	2.187138727290458e-07	5.604309598536624e-09	0.015625	0.000244140625	3.814697265625e-06	5.960464477539063e-08	9.313225746154785e-10
0.078125	0.015625	0.0094185049073459	9.765636465569816e-05	1.1348051646677074e-06	1.3982717517735256e-08	1.880911312130065e-10	0.0094116330163348	9.766434038080069e-05	1.1346638944513684e-06	1.4065977995644068e-08	1.968767263920616e-10	0.0078125	6.103515625e-05	4.76837158203125e-07	3.725290298461914e-09	2.9103830456733704e-11
0.0390625	0.015625	0.0047259400556101	2.4557616501712957e-05	1.4330110098396926e-07	8.089802244754719e-10	2.9573535542621607e-10	0.0047180329840444	2.455907564301412e-05	1.432818710600799e-07	8.904286524111334e-10	1.4380656138113406e-10	0.00390625	1.52587890625e-05	5.960464477539063e-08	2.3283064365386963e-10	9.094947017729282e-13


==> itertol_BDF1_error.dat <==
tau	h	EPi	EXP1.00e+00	EXP1.50e+00	EXP2.00e+00	EXP2.50e+00	EXP3.00e+00	ORDER
0.0625	0.0078125	0.009673925289365799	0.0213652348573967	0.0127059700175058	0.0125590938972202	0.009294331943325799	0.0097365316258058	0.00625
0.03125	0.0078125	0.004862840695829099	0.0242361648770399	0.0082250359021043	0.0044675471760864	0.0049327509030747	0.0048661407568195	0.003125
0.015625	0.0078125	0.0024379654027402997	0.026025005406011298	0.0062191078885555	0.0020701537314404	0.0025123571075966	0.0024260790781006	0.0015625
0.0078125	0.0078125	0.001220638957341	0.0269646484584948	0.0053168621968523	0.0009630900673005	0.0012084733212229001	0.0012226772708197	0.00078125
0.00390625	0.0078125	0.000610760324521	0.0274233429381064	0.0049058878791013	0.0006923043829192999	0.0005985656021138	0.0006104154432648	0.000390625
0.001953125	0.0078125	0.0003055457452744	0.0276347905732161	0.0023840921041117	0.00039240735620319996	0.00030762974725690004	0.00030560420058880003	0.0001953125


==> itertol_BDF1_p_L2.dat <==
h	tau	EPi	EXP1.00e+00	EXP1.50e+00	EXP2.00e+00	EXP2.50e+00	EXP3.00e+00	ORDER
0.015625	0.0625	0.006761386729908101	0.014040242145095149	0.008510601510212244	0.008510601510212244	0.0065341060305881575	0.00680298869158004	0.000625
0.015625	0.03125	0.003398862515681441	0.015565565979144226	0.005531884019244003	0.0031674554904451663	0.003445865983230224	0.003390770120007666	0.0003125
0.015625	0.015625	0.001703991837420382	0.0166151563562599	0.004193482028841677	0.0015031014613697694	0.001731796214613939	0.0017055445112786683	0.00015625
0.015625	0.0078125	0.0008531251070751589	0.017180466010261634	0.0036134718092605987	0.0009069339744879624	0.0008443471813042763	0.0008533986710508015	7.8125e-05
0.015625	0.00390625	0.00042685671577529524	0.017458107689358918	0.0008408469588826414	0.00048478696682295217	0.00042849421665916556	0.00042656162866566764	3.90625e-05


==> itertol_BDF1_u_H1.dat <==
h	tau	EPi	EXP1.00e+00	EXP1.50e+00	EXP2.00e+00	EXP2.50e+00	EXP3.00e+00	ORDER
0.015625	0.0625	0.0053936649910953345	0.015120816290100904	0.00806907319942675	0.00806907319942675	0.004999620113207107	0.005463574216568016	0.000625
0.015625	0.03125	0.002713860345258215	0.017773565968223163	0.005744246341519847	0.0023014278801547438	0.0027925130807192875	0.002700242878157693	0.0003125
0.015625	0.015625	0.0013615721183656336	0.019210892330798604	0.004644007749228313	0.0009843048729089967	0.001407871679473538	0.0013641709517568496	0.00015625
0.015625	0.0078125	0.0006826252179088086	0.019931981985621253	0.0041221981319507685	0.0007704089253282421	0.000667766536740418	0.0006830721622396685	7.8125e-05
0.015625	0.00390625	0.0003431231733821296	0.020277201766473737	0.0009098114185070354	0.0004344613115016888	0.00034585120389913796	0.00034263190981458097	3.90625e-05


==> itertol_BDF2_error.dat <==
tau	h	EPi	EXP2.00e+00	EXP2.50e+00	EXP3.00e+00	EXP3.50e+00	EXP4.00e+00	ORDER
0.0625	0.0078125	7.504712192874153e-05	0.0058524899853768	0.0009936938679919	0.0001244924987147331	6.602528839111105e-05	9.234662514729351e-05	3.90625e-05
0.03125	0.0078125	1.9576972576823697e-05	0.001047087489294	0.00015872878588838027	4.265213092228992e-05	2.523057656944361e-05	1.7889811055245765e-05	9.765625e-06
0.015625	0.0078125	4.993569028823439e-06	0.0010819565103777	0.00017483141588847299	3.2683479808956874e-05	4.300325127521843e-06	4.911936850021562e-06	2.44140625e-06
0.0078125	0.0078125	1.260533960008707e-06	0.0010996309350019	3.094892630605394e-05	4.4403530104538575e-06	1.489916307186198e-06	1.2751677943914969e-06	6.103515625e-07
0.00390625	0.0078125	3.166486659580987e-07	0.00018281762949445352	3.066202449299435e-05	1.0773704787175056e-06	2.7925078606647023e-07	3.1437559565057085e-07	1.52587890625e-07
0.001953125	0.0078125	8.113103572035108e-08	0.00018341929506293121	5.07659376484507e-06	1.206149071703374e-07	9.138477051179163e-08	8.176675125343892e-08	3.814697265625e-08


==> itertol_BDF2_p_L2.dat <==
h	tau	EPi	EXP2.00e+00	EXP2.50e+00	EXP3.00e+00	EXP3.50e+00	EXP4.00e+00	ORDER
0.015625	0.0625	5.8851599630338326e-05	0.0034725154284255344	0.0007393683810033188	0.00010668435810089584	7.239878352888357e-05	5.700822555019736e-05	3.90625e-05
0.015625	0.03125	1.5351566679940605e-05	0.0007832057102804935	0.0001305007430310909	3.495491217693216e-05	1.3680617115394121e-05	1.576351080291266e-05	9.765625e-06
0.015625	0.015625	3.911357804963837e-06	0.0008106734849080604	5.927290680524557e-05	4.350651106232798e-06	4.400292425971577e-06	3.8364797731237945e-06	2.44140625e-06
0.015625	0.0078125	9.826942039112128e-07	0.00014710056950752523	2.714060927972656e-05	9.238499651396941e-07	9.127466781920995e-07	9.97783309157784e-07	6.103515625e-07
0.015625	0.00390625	2.4409583818615414e-07	0.00014871065139991887	4.761985974072679e-06	1.0393932682710572e-06	2.607816321135672e-07	2.4461218246129106e-07	1.52587890625e-07


==> itertol_BDF2_u_H1.dat <==
h	tau	EPi	EXP2.00e+00	EXP2.50e+00	EXP3.00e+00	EXP3.50e+00	EXP4.00e+00	ORDER
0.015625	0.0625	4.725268582521144e-05	0.003995575680643504	0.0008457484672590549	0.00011002813356004411	6.774285042508181e-05	4.412079225737067e-05	3.90625e-05
0.015625	0.03125	1.2301611975562233e-05	0.0008982503649154768	0.00014801186008280682	3.798785768724072e-05	9.237012807142836e-06	1.2975450114893204e-05	9.765625e-06
0.015625	0.015625	3.1399770988526896e-06	0.0009309778763253603	6.737208720948488e-05	3.6734147561815115e-06	3.903499216683737e-06	3.0143903107356613e-06	2.44140625e-06
0.015625	0.0078125	8.161773350161263e-07	0.00016827166819747993	3.0929854934412654e-05	7.243322853190225e-07	6.98540181899909e-07	8.401165745290873e-07	6.103515625e-07
0.015625	0.00390625	2.8634992286507803e-07	0.00017025290849951083	5.403757810179116e-06	1.1843684420364956e-06	3.0521048782058613e-07	2.8695206311986186e-07	1.52587890625e-07


==> itertol_BDF3_error.dat <==
tau	h	EPi	EXP3.00e+00	EXP3.50e+00	EXP4.00e+00	EXP4.50e+00	EXP5.00e+00	ORDER
0.0625	0.0078125	6.628045461742922e-07	0.00018088579040997403	3.257899226252669e-05	2.911724406697734e-05	5.268555546566699e-06	6.769335879731992e-07	2.44140625e-07
0.03125	0.0078125	8.924049842364216e-08	3.361936777875143e-05	5.996808227865417e-06	3.291794829215637e-06	7.925683894897958e-07	2.21089688840905e-07	3.0517578125e-08
0.015625	0.0078125	1.1489909861733796e-08	3.576206144307233e-05	1.569491446681104e-06	1.761474065000574e-07	2.4059280483938305e-08	1.493317258365714e-08	3.814697265625e-09
0.0078125	0.0078125	1.5689736730786825e-09	6.152661857825362e-06	3.795691086128174e-07	2.895050164405532e-08	6.0393633800316586e-09	1.5998351265003075e-09	4.76837158203125e-10
0.00390625	0.0078125	4.040623508420352e-10	1.0490504700614844e-06	8.871967114620544e-08	5.272139306409309e-09	4.6118927925204766e-10	4.1599029610272626e-10	5.960464477539063e-11
0.001953125	0.0078125	7.432884567187425e-10	1.7852991502475836e-07	1.9067846546194833e-08	9.572250645965268e-10	3.3710207712921986e-10	3.3710207712921986e-10	7.450580596923828e-12

